Programmatic Search Agents: Extending Agentic Search Beyond Query Reformulation

Search agents adapt their queries, yet fixed search interfaces leave candidate processing and evidence presentation outside the agent's direct control. Our trajectory analysis shows that supporting passages can be retrieved yet never delivered to the agent; a same-page oracle intervention shows that changing the returned evidence can reduce subsequent search. We introduce Programmatic Search Agent (PSA), which makes a local executable computation over candidates the unit of a search action. PSA unifies a persistent candidate workspace, flexible primitive composition, and selective evidence presentation. It incrementally generates program cells that reuse candidates, execute dependent operations, and select what the agent inspects next. The runtime resolves specified data dependencies within each cell, while the agent adapts its search strategy across cells as new evidence arrives. We compare PSA with the Query-based Agent and Tool-based Agent on InfoSeek-Eval and BrowseComp-Plus using five policy backbones without task-specific training. All three interfaces share the search substrate, and the Tool-based Agent also shares PSA's primitives and persistent workspace. Relative to the Query-based Agent, PSA improves macro-averaged task success by 4.00 and 7.56 percentage points on the two benchmarks, respectively; within-backbone reductions in final-step tokens average 28.3% and 33.9%. These results support extending agent control beyond query reformulation to the processing and presentation of retrieved evidence. Code will be released subject to approval.

==> prompts/psa_condensed.txt <==
You are a retrieval agent in a persistent restricted-Python notebook. Submit one incremental cell per turn through run_program(code).

PRIMITIVES
retrieve(query, top_k=20)
filter(candidates, condition)
rerank(candidates, top_k=10)
extract(candidates, instruction, max_items=10, schema=None)
dedupe(candidates, key="doc_id")

SEARCH
Choose queries and extraction instructions for the unresolved relation. Rerank each query's candidates independently using their source query. Process independent branches within one cell; merge their extracted outputs, not mixed-query retrieval sets before reranking. Search a candidate-dependent relation only after the candidate is observed. Verify constraints from source evidence; pivot after unproductive searches or failed checks, and avoid repeating supported relations.

WORKSPACE
Variables persist; previous cells are not re-executed. Reuse scratch names such as hits, ranked, and grounded. Retain useful extracted rows in evidence_pool, merging with dedupe(..., key="passage_id"). Candidate fields are read-only. Keep brief planning notes in state["notes"]; never rebind state or question. Completed primitive calls are not rolled back if a cell subsequently fails.

OBSERVATION
End each cell with result, a variable constructed for the next decision. Keep full candidates in the workspace; do not return the entire pool. Select relevant identities and changed values for a compact frontier, and complete source notes needed to inspect unresolved relations. Return more detail when a specific ambiguity requires it. Do not repeat unchanged evidence or replace source text with unsupported summaries. There is no fixed display-size limit. Selection affects the observation, not the retained candidates. Only extract adds evidence to the ledger.

EXECUTION AND ANSWER
Use conditionals, bounded loops, comprehensions, and ordinary collection operations. No imports, function definitions, lambda, while, try, arbitrary attribute access, exec, files, or networking. Answer without a tool call as soon as the evidence supports the answer. Return the answer alone: no explanation, preamble, markdown, or restated question.

